DarwinGame: Playing Tournaments for Tuning Applications in Noisy Cloud Environments

This work introduces a new subarea of performance tuning -- performance tuning in a shared interference-prone computing environment. We demonstrate that existing tuners are significantly suboptimal by design because of their inability to account for interference during tuning. Our solution, DarwinGame, employs a tournament-based design to systematically compare application executions with different tunable parameter configurations, enabling it to identify the relative performance of different tunable parameter configurations in a noisy environment. Compared to existing solutions, DarwinGame achieves more than 27% reduction in execution time, with less than 0.5% performance variability. DarwinGame is the first performance tuner that will help developers tune their applications in shared, interference-prone, cloud environments.

==> figures/readme.txt <==
Tuning system parameters (affecting compute, memory, io, kernel), and software/compiling parameters. On the the sw/compiler parameters vary with application, rest remain the same. 


System parameters:

(A) processor affinity via taskset
Usage: taskset -c 0,1 my_application
Values -- 0 to number of cores in the vm

(B) Io scheduler: The I/O scheduler determines the order in which disk I/O operations are submitted to the storage device. Different schedulers optimize for different workload characteristics.
To change the scheduler: echo noop | sudo tee /sys/block/sda/queue/scheduler
Making the change persistent: echo 'ACTION=="add|change", KERNEL=="sda", ATTR{queue/scheduler}="noop"' | sudo tee /etc/udev/rules.d/60-io-scheduler.rules
Available I/O Schedulers
noop: A simple FIFO queue that is useful for devices with their own internal scheduling, like SSDs or SANs.
deadline: Prioritizes I/O requests to ensure that no request waits too long, reducing latency.
cfq (Completely Fair Queuing): Tries to distribute I/O bandwidth equally among all processes. Good for desktop environments but not typically preferred for high-performance servers.
bfq (Budget Fair Queuing): Optimized for low-latency for interactive tasks and multimedia.

(C) Read-ahead setting: Read-ahead settings determine how much data the kernel pre-fetches into memory when a read request is made. Increasing read-ahead can improve performance for sequential read operations.
Set read ahead settings: sudo blockdev --setra 256 /dev/sda
Making change persistent: echo 'sudo blockdev --setra 256 /dev/sda' | sudo tee -a /etc/rc.local
Ensure /etc/rc.local is executable: sudo chmod +x /etc/rc.local
Values in blocks: 32, 64, 128, 256, 512, 1024

(D) "vm.swappiness" Description: Controls the tendency of the kernel to swap out inactive pages. Lower values mean less swapping, Value Range: 0 to 100, Recommended Values: 0: Avoid swapping as much as possible.,10-30: For performance-critical applications to reduce swapping.

(E) "vm.dirty_ratio", Description: The maximum amount of system memory (as a percentage) that can be  filled with "dirty" pages (pages that need to be written to disk) before the processes are forced to write out dirty data to disk. Value Range: 0 to 100 (percentage of total memory)
Recommended Values:10-20: To reduce the frequency of I/O operations, balancing between performance and memory usage.

(F)"vm.overcommit_memory" Description: Controls the kernel's handling of memory overcommit. Determines the conditions under which the kernel can allocate memory.
Value Range: 0, 1, 2
0: Heuristic overcommit handling.
1: Always overcommit.
2: Don't overcommit beyond a specified threshold.

(G) "vm.overcommit_ratio"
Description: Percentage of physical RAM that can be allocated when *vm.overcommit_memory* is set to 2.
Value Range: 0 to 100
Recommended Values:
50-80: To ensure that there is a reasonable limit to memory allocation beyond which the system does not commit more memory.

(H) "vm.dirty_background_ratio"
Description: Sets the percentage of system memory at which the background kernel flusher threads start writing out dirty data to disk.
Value Range: 0 to 100
Command to Change: sudo sysctl -w vm.dirty_background_ratio=<value>

(I) "vm.dirty_expire_centisecs"
Description: Specifies when dirty data is old enough to be eligible for write-out to disk.
Value Range: 0 to ULONG_MAX (centiseconds)
Command to Change: sudo sysctl -w vm.dirty_expire_centisecs=<value>
 
(J) "kernel.sched_migration_cost_ns"
Description: The amount of time after the last execution that a task is considered to be "cache hot" and is therefore less likely to be moved across CPUs.
Value Range: 0 to ULONG_MAX (nanoseconds)
Recommended Values:
500000 (0.5ms) to 5000000 (5ms): To reduce the frequency of task migrations, improving cache utilization.

(K) kernel.timer_migration
Description: Enables or disables the migration of timers to improve CPU power savings.
Value Range: 0 or 1
Recommended Values:
0: To keep timers on their original CPUs for better performance.
1: To migrate timers and potentially save power on less busy CPUs.

(L) kernel.sched_autogroup_enabled
Description: Enables or disables automatic task grouping by session for better interactive performance.
Value Range: 0 or 1
Command to Change: sudo sysctl -w kernel.sched_autogroup_enabled=<value>

(M) kernel.sched_min_granularity_ns
Description: Sets the minimum time that a task can be executed before being preempted.
Value Range: 1 to ULONG_MAX (nanoseconds)
Command to Change: sudo sysctl -w kernel.sched_min_granularity_ns=<value>

(N) kernel.sched_wakeup_granularity_ns
Description: Defines the amount of time to sleep when waking up a task to prevent CPU wakeup latency.
Value Range: 1 to ULONG_MAX (nanoseconds)
Command to Change: sudo sysctl -w kernel.sched_wakeup_granularity_ns=<value>

(O) kernel.sched_rr_timeslice_ms
Description: Sets the time slice for tasks scheduled under the Round Robin (RR) policy.
Value Range: 1 to ULONG_MAX (milliseconds)
Command to Change: sudo sysctl -w kernel.sched_rr_timeslice_ms=<value>

(P) kernel.sched_rt_period_us
Description: Defines the total runtime period for real-time tasks in microseconds.
Value Range: 1 to ULONG_MAX (microseconds)
Command to Change: sudo sysctl -w kernel.sched_rt_period_us=<value>

(Q) kernel.sched_rt_runtime_us
Description: Sets the total runtime allowed for real-time tasks within a given period.
Value Range: 1 to kernel.sched_rt_period_us
Command to Change: sudo sysctl -w kernel.sched_rt_runtime_us=<value>

(R) kernel.sched_latency_ns
Description: Specifies the maximum scheduling latency allowed for scheduling a task.
Value Range: 1 to ULONG_MAX (nanoseconds)
Command to Change: sudo sysctl -w kernel.sched_latency_ns=<value>




Next, is the software/compilation descriptions, setup, and tunable params:

1. GROMACS w/ water-cut benchamrk: GROMACS is a versatile molecular dynamics simulation software designed primarily for biochemical molecules like proteins, lipids, and nucleic acids. It's extensively used in academic and industrial research to simulate the behavior of biomolecules at atomic levels over time. In water cut benchmarks, GROMACS is employed to study systems containing water molecules, typically to investigate properties like solvation, hydration, or interactions between water and biomolecules. These benchmarks help validate GROMACS' accuracy and performance in modeling aqueous environments, crucial for understanding biological processes and drug interactions.
The water cut benchmark is a computational chemistry benchmark used to evaluate the accuracy and performance of molecular dynamics (MD) simulation software, particularly in modeling aqueous environments. It typically involves simulating a system containing a specific proportion of water molecules (the "water cut") mixed with other molecular species, such as proteins, nucleic acids, or small molecules.
The purpose of the water cut benchmark is to assess how well MD simulation software can reproduce the behavior of water molecules and their interactions with other components of the system. This benchmark helps validate the accuracy of the software in representing the properties of water, such as its structure, dynamics, and thermodynamic behavior, which are crucial for studying biological systems, solvation phenomena, and other aqueous environments in chemistry and biology.


sudo apt update
sudo apt install gromacs
wget ftp://ftp.gromacs.org/pub/benchmarks/water_GMX50_bare.tar.gz
tar -zxvf water_GMX50_bare.tar.gz
cd water-cut1.0_GMX50_bare/

Inside this directory there are multiple folders like 0000.65  0000.96  0001.5  0003  0006  0012  0024  0048  0096  0192  0384  0768  1536  3072, where 0192: The simulation box has dimensions of approximately 192.0 nm x 192.0 nm x 192.0 nm. 

cd 0192
chmod +r /home/ubuntu/water-cut1.0_GMX50_bare/pme.mdp
chmod +r /home/ubuntu/water-cut1.0_GMX50_bare/conf.gro
chmod +r /home/ubuntu/water-cut1.0_GMX50_bare/topol.top
gmx grompp -f pme.mdp -c conf.gro -p topol.top -o bench.tpr -->compiling
gmx mdrun -v -s bench.tpr -->running
pme.mdp to vary tunable params, then again compile and then run

pme.mdp: Specifies the input file containing simulation parameters (such as force field parameters, integrator settings, etc.).

conf.gro: Specifies the input file containing the initial coordinates of the molecular system (typically a .gro or .pdb file).

topol.top: Specifies the input file containing the topology of the molecular system (describing atoms, bonds, etc.).

bench.tpr: Specifies the output file containing the prepared MD run input (also known as the portable binary run file).


Params to tune in grimaces/water-cut:

A. integrator:
The integrator parameter specifies the algorithm used for time evolution in the molecular dynamics simulation. Common values include:
md: Leapfrog integrator for classical molecular dynamics.
md-vv: Velocity Verlet integrator.
md-vv-avek: Velocity Verlet with Averaged Kinetic energy.
md-vv-af: Velocity Verlet with Andersen thermostat.
Ranges/Values:
Use md for standard molecular dynamics.
Try md-vv for better energy conservation in certain systems.
Other options might include sd for stochastic dynamics, bd for Brownian dynamics.

B. nstlist:
The nstlist parameter sets the frequency for updating the neighbor list, which affects the performance.
Ranges/Values:
Typical values: 5, 10, 20, 50, 100.
Higher values can improve performance but may slightly decrease accuracy as neighbor lists are updated less frequently.

C. ns_type:
The ns_type parameter specifies the method used for neighbor searching.
Values:
grid: Uses a grid-based neighbor search. Commonly used and efficient for most simulations.
simple: Simpler method, generally slower for large systems.
grid_gpu: For GPU-accelerated simulations.

D. fourier_spacing:
The fourier_spacing parameter controls the grid spacing for the Fourier transform in PME calculations.
Ranges/Values:
Typical values: 0.1, 0.12, 0.125, 0.15 nm.
Smaller values (e.g., 0.1) improve accuracy but increase computational cost.
Larger values (e.g., 0.15) reduce accuracy but improve performance.

E. cutoff-scheme:
The cutoff-scheme parameter specifies the method for handling cut-offs in non-bonded interactions.
Values:
group: Uses a group-based cut-off scheme. Older method.
verlet: Uses the Verlet neighbor list algorithm. More modern and often preferred for its balance of performance and accuracy.

F. coulombtype:
The coulombtype parameter specifies how electrostatic interactions are calculated.
Values:
PME: Particle Mesh Ewald. Standard for long-range electrostatics with good accuracy and performance.
Ewald: Traditional Ewald summation.
reaction-field: For systems where long-range electrostatics are less critical.
cut-off: Simple cut-off for electrostatics, less accurate for long-range interactions.
PME-Switch: Variant of PME with a switching function.


2. FFMPEG
Install dependencies:
sudo apt update
sudo apt install build-essential yasm pkg-config libx264-dev libx265-dev libvpx-dev libfdk-aac-dev libmp3lame-dev libopus-dev

Download ffmpeg:
git clone https://git.ffmpeg.org/ffmpeg.git ffmpeg
cd ffmpeg

Configure and Build FFmpeg:
./configure
make
sudo make install


Prepare Input Files:
Use any video file for testing. For example, download a sample video file or use your own.

Run FFmpeg:
Transcode the video file to another format. For example, to convert a video file to MP4 format:

ffmpeg -i input.mp4 output.mp4


Compiler flags for tuning:
A. Optimization-levels:
values:
-O0: No optimization (useful for debugging).
-O1: Optimize code.
-O2: Optimize more (default level for many projects).
-O3: Optimize most (enables more aggressive optimizations).
-Ofast: Disregard strict standards compliance to optimize aggressively.
-Os: Optimize for size (reduce the binary size).
 
B. Function Inlining:
-finline-functions: Integrate simple functions into their callers. (On/off)

C. Vectorization:
-ftree-vectorize: Enable vectorization of loops. (On/off)

D. Vectorization Cost:
-fvect-cost-model: Control the cost model used for vectorization.
Values: cheap, normal, expensive.
Usage: -fvect-cost-model=normal

E. Prefetching:
-fprefetch-loop-arrays: Generate instructions to prefetch loop arrays. (On/off)

F. Loop Unrolling:
-funroll-loops: Unroll loops for performance. (On/off)

G. Link-Time Optimization (LTO):
-flto: Enable link-time optimization (can be time-consuming but can lead to better-optimized code).
Values: 1, 2, 3, etc., where higher values enable more aggressive optimization.
Usage: -flto=2

H. Stack Realignment:
-mstackrealign: Realign the stack at entry. (On/off)

I. Misc.
-ffast-math: Enable fast-math optimizations (may break strict IEEE compliance). (On/off)
-fomit-frame-pointer: Omit the frame pointer for leaf functions (improves performance). (On/off)
-fstrict-aliasing: Enable strict aliasing optimizations. (On/off)
-floop-block: (graphite loop transformations) Enable loop blocking.
-floop-interchange: Enable loop interchange.
-floop-strip-mine: Enable loop strip mining.


Example setting, need to compile each time after changing flags, for changing flags CFLAGS, and CXXFLAGS need to be set as follows

#!/bin/bash

FLAGS_LIST=(
    "-O3 -funroll-loops=4"
    "-O3 -funroll-loops=8"
    "-O3 -ftree-vectorize -fvect-cost-model=cheap"
    "-O3 -ftree-vectorize -fvect-cost-model=expensive"
    "-O3 -finline-functions -finline-limit=100"
    "-O3 -finline-functions -finline-limit=500"
    "-O3 -fipa-pta"
    "-O3 -fno-ipa-pta"
    "-O3 -fprefetch-loop-arrays"
    "-O3 -ffunction-sections"
    "-O3 -flto=1"
    "-O3 -flto=3"
    "-O3 -mstackrealign"
    "-O3 -floop-block"
    "-O3 -floop-interchange"
)

for FLAGS in "${FLAGS_LIST[@]}"; do
    echo "Compiling and running FFmpeg with FLAGS: $FLAGS"
    make clean
    ./configure CFLAGS="$FLAGS" CXXFLAGS="$FLAGS"
    make
    sudo make install
    /usr/bin/time -v ffmpeg -i input.mp4 output.mp4
    sudo perf stat -e power/energy-pkg/ ffmpeg -i input.mp4 output.mp4
done


3. Redis w/ redis-benchmark
Setup:

Update System and Install Dependencies:
sudo apt update
sudo apt install build-essential tcl

Download and Install Redis:
cd /tmp
curl -O http://download.redis.io/redis-stable.tar.gz
tar xzvf redis-stable.tar.gz
cd redis-stable
make
sudo make install

Configure Redis:
Copy the Redis configuration file to /etc:
sudo mkdir /etc/redis
sudo cp redis.conf /etc/redis

Create a Redis Systemd Unit File:
Create a file named /etc/systemd/system/redis.service with the following content (w/o the dashed line):
-----------------------------------
[Unit]
Description=Redis In-Memory Data Store
After=network.target

[Service]
User=redis
Group=redis
ExecStart=/usr/local/bin/redis-server /etc/redis/redis.conf
ExecStop=/usr/local/bin/redis-cli shutdown
Restart=always

[Install]
WantedBy=multi-user.target
-----------------------------------

Create Redis User and Directories:
sudo adduser --system --group --no-create-home redis
sudo mkdir /var/lib/redis
sudo chown redis:redis /var/lib/redis
sudo chmod 770 /var/lib/redis

sudo nano /etc/redis/redis.conf --> and then edit "stop-writes-on-bgsave-error no"

Start and enable redis service:
sudo systemctl start redis
sudo systemctl enable redis

Run benchmark:
Use the redis-benchmark tool that comes with Redis to run a simple benchmark:
redis-benchmark -q -n 10000


To modify tunable parameters, modify the following params in /etc/redis/redis.conf and then restart redis service (sudo systemctl start redis), then again re-run the benchmark. 

Parameters:
A. tcp-backlog
Description: Defines the length of the queue for pending connections.
Range of Values: Typically between 511 and 4096.


B. rdbcompression
Description: Compresses RDB snapshots.
Range of Values: yes or no.

C. rdbchecksum
Description: Enables CRC64 checksums for RDB files.
Range of Values: yes or no.

D. maxmemory
Description: Limits the maximum memory Redis can use.
Range of Values: 0 (no limit), 256mb, 512mb, 1gb, etc.

E. maxmemory-policy
Description: Defines the policy for eviction when maxmemory is reached.
Range of Values: noeviction, allkeys-lru, volatile-lru, allkeys-random, volatile-random, volatile-ttl.

F. appendonly
Description: Enables or disables AOF (Append Only File) persistence.
Range of Values: yes or no.

G. appendfsync
Description: Defines the fsync policy for AOF.
Range of Values: always, everysec, no.

H. no-appendfsync-on-rewrite
Description: Disables fsync while rewriting the AOF file.
Range of Values: yes or no.

I. auto-aof-rewrite-percentage
Description: Configures the percentage growth of the AOF file size that triggers a rewrite.
Range of Values: Any positive integer (0-100).


J. auto-aof-rewrite-min-size
Description: Minimum size of the AOF file to trigger a rewrite.
Range of Values: Any positive integer followed by kb, mb, gb. (0-100mb)

K. lazyfree-lazy-eviction
Description: Evicts keys in a lazy manner.
Range of Values: yes or no.

L. lazyfree-lazy-expire
Description: Deletes expired keys in a lazy manner.
Range of Values: yes or no.

M. lazyfree-lazy-server-del
Description: Deletes keys in a lazy manner when processing commands like FLUSHALL, FLUSHDB, and others.
Range of Values: yes or no.

N. hz
Description: Adjusts the frequency of Redis's internal housekeeping activities.
Range of Values: 1 to 500.

O. dynamic-hz
Description: Enables dynamic frequency adjustment for the hz parameter based on server load.
Range of Values: yes or no.

P. active-defrag
Description: Enables active memory defragmentation.
Range of Values: yes or no.

Q. active-defrag-threshold-upper
Description: Defines the upper limit percentage of fragmentation to stop defragmentation.
Range of Values: 0 to 100.

R. active-defrag-cycle-max
Description: Defines the maximum percentage of CPU time used for active defragmentation.
Range of Values: 1 to 100.



4. LAMMPS (for a Simple Lennard-Jones Fluid Simulation)
Setup:
sudo apt-get install openmpi-bin openmpi-common libopenmpi-dev

Download :
git clone https://github.com/lammps/lammps.git
cd lammps

Configure:
mkdir build
cd build
cmake ../cmake

compile:
make -j4
make install

Create an input script, for example in.test, which contains simulation parameters.

Run using the input script which does Lennard-jones fluid simulation
mpirun -np 1 lmp -in in.test

The in.test script (excluding the dashed lines):
-------------------------------------------------
# LAMMPS Input Script for a Simple Lennard-Jones Fluid Simulation
# Initialize the simulation
units lj
atom_style atomic
boundary p p p
dimension 3

# Create a cubic lattice of atoms
lattice fcc 0.8442
region box block 0 10 0 10 0 10
create_box 1 box
create_atoms 1 box

# Set the mass for atom type 1
mass 1 1.0

# Define the potential
pair_style lj/cut 2.5
pair_coeff 1 1 1.0 1.0 2.5

# Set simulation parameters
neighbor 0.3 bin
neigh_modify every 20 delay 0 check yes

# Define settings for initial velocity and integration
velocity all create 1.44 87287 loop geom

# Define the simulation settings
fix 1 all nve

# Output settings
thermo 100
thermo_style custom step temp pe ke etotal press vol

# Run the simulation
timestep 0.005
run 5000

# End of input script
-------------------------------------------------


Tunable params: (change in the input in.test script):

A. Neighbor Skin Distance (neighbor command):
Syntax: neighbor <distance> bin
Range: Typically 0.2 to 2.0
Impact: This parameter controls how far beyond the cutoff distance the neighbor list is extended. Increasing the neighbor skin distance reduces the frequency of neighbor list updates but increases the number of pairwise interactions calculated at each step.

B. Neighbor List Build Frequency (neigh_modify command):
Syntax: neigh_modify every <N> delay <M> check <yes|no>
Range for every: Integer values, usually between 1 and 100
Impact: Determines how often the neighbor list is rebuilt. A higher value reduces the frequency of neighbor list rebuilds, potentially improving performance at the cost of more interactions per step.

C. Timestep (timestep command):
Syntax: timestep <value>
Range: Typically 0.001 to 0.01 (in Lennard-Jones units for this script)
Impact: The timestep controls the duration of each simulation step. A larger timestep can reduce the total number of steps needed for a given simulation time but can lead to numerical instability if set too high.

D. Output Frequency (thermo command):
Syntax: thermo <N>
Range: Integer values, typically 10 to 1000
Impact: This parameter controls how often thermodynamic information is printed. Less frequent output can reduce I/O overhead and improve performance.

E. Integrator
syntax: fix 1 all <integrator>
Range: Different integration methods (e.g., NVE, NVT, NPT) have different computational costs. Choosing the most efficient integrator for your system can improve performance.

F. Cutoff Distance:
Syntax: pair_style lj/cut <cutoff>
Range: Typically 1.0 to 3.0 (can be float, in Lennard-Jones units)
Impact: Adjusting the cutoff distance affects the number of interactions calculated. A larger cutoff captures more interactions but increases computational load.



Design of ImitationGame:

Overview: The tournament is played in four stages -- the first stage is the regional phase, where the entire search space is divided into multiple regions containing equal number of parameter configurations. Multiple games are played within each region to determine the best-performing parameter configurations in terms of the execution time. In the regional phase, the games are played in a Swiss tournament format -- where configurations with similar performance are made to compete against one another. Swiss tournament format is used in the initial stages of large tournaments to quickly determine the top contenders. The selected parameter configurations from each region proceed to the Global phase. 

The Global phase is played in a Double Elimination tournament format. In this format the losers are not eliminated immediately. The losers play among themselves and the winner among all losers gets a wild card entry in the later stage of the tournament. 
*Main tournament of the global phase:** The global phase consists of multiple rounds of games. In each round, there are multiple group of games such that all the players in the round is in one group. The winner of each group in each round proceed to the next round. The global phase consists of configurations performing good in terms of execution time from the regional phase. Hence, on the top of execution time-wise performance, their performance consistency is also taken into account to determine the winners. The losers of each group in each round are sent to the loser bracket
**Loser-bracket of the global phase:** A game is played among all the losers where the players from the loser bracket are chosen probabilistically based on their previous execution time-wise and consistency-wise performance. 
The top three contenders from the global phase proceed to the playoffs and one winner from the loser bracket gets the wild card entry to the playoff. 

The playoff is played in a barrage style. The top two players with the highest execution time-wise and consistency-wise performance play together and the other two players play together. The winner of the top two player proceed to the finals. The winner of the other two players and the loser of the top two players play together to determine the second finalist. The two finalists then contend together to declare the winner. 

One of the main goals of a tuning process is to reduce the time taken to tune. One of the ways to reduce the number of games by making multiple players play together, instead of just two players playing a game. Hence, groups of multiple players $P$ is formed to play together. We select P to be equal to the number of cores of the node where the game is occurring, we perform sensitivity analysis. Except in the playoffs and finals, where only two players play together as more precise decision making needs to be performed in the final rounds. 

Another way by which we reduce the tuning time is by early termination of the game before players have finished the complete execution. We keep a track of the amount of work being completed by each of the players while the game is going on. This is rather simple to keep track of. For example, in Redis we keep track of % of requests being completed, in FFMPEG we keep track of % of frames processed, in GRMOACS and LAMMPS we keep track of % of output produced. Now, when a game is going on between multiple players, we terminate it and declare the winner even before the players have finished when we observe that the difference in the work done between the fastest and the next best player is more than work done deviation percentage (d). We set the value of d to be 10% and perform sensitivity analysis. We observe that early termination always results in the identification of the winner of the game without early termination, when the best-performing parameter configuration has completed at least 25% of its total work. 
Now to determine how well a particular configuration has performed we use Execution_score of each configuration. It is the fraction of work done by a parameter configuration compared to the best-performing parameter configuration in a game until the game got terminated via early termination. In all the phases after the regional phase, ImitationGame also takes into account the consistency in performance via the Consistency_score to decide the winner. The consistency score is defined as the standard deviation of the percentile ranking of a parameter configuration, when a game is terminated. A configuration needs to play at least two games to be assigned with a consistency score. 

Next, we go into detail into each of the four stages of the tournament:

Stage 1: Regional Stage (Swiss Style): We divide the entire problem space into regions containing N_R points each. We experiment with N_R to be 10,000 (or the nearest number for equal division of the entire search pace into regions) and provide other sensitivity analysis w.r.t to N_R. To do this map the N dimensional space into 1 dimensional index and assign points to different regions based on index. Inside each region, P players play a game together. Games in different regions can happen in parallel. In each region, games are played in multiple rounds. In the first round the players are selected randomly. They are assigned an execution_score. Thereafter in the next rounds within a region, half of the players are randomly selected from the players who have not been assigned an execution_score, and the other half are chosen from players with assigned exe_score -- probabilistically the higher the execution_score the higher is the probability of being selected in the game. Thus, players with high scores contend with each other, making the tournament Swiss style (easier to understand the best-performing players among a large group of players). In each region if we observe that one player is consistently winning for more than one time, we terminate the regional stage. We proceed the players within the deviation d% of the best-performing player in terms of exe_score to the global phase. If this condition is not met, we continue the games in each region till N_R/P number of times (in the worst case scenario where each player has same performance, then they would all get equal probability of getting selected to play one game). However, in practice we never have to continue till N_R/P rounds, in practice the termination happens within 5 to 9 rounds. This termination criteria speeds up the tuning time. The number of rounds played depends on how competitive the players in a region are. The more competitive the players the more number of them proceed to the next stage from a particular region. 

Stage 2: Global Stage (Double Elimination Style): The double elimination global stage consists of multiple rounds. Each round has multiple groups playing in parallel. By parallel I mean they can be sequential too, just that ones outcome has no impact on another. Out of these different games among groups in a round, the winner of each group proceed to the next round. The loser gets into the loser bracket. Again each group has P number of players. These players are already good in terms of execution time as they were selected based on exe_score from the regional stage. So, here we consider both the execution_score and the consistency_score -- to determine if their performance is consistent too. After a game is terminated (here also early termination is followed), the exe_score of each player in the current game is calculated and the consistency_Score is updated then ranking is performed based on exe_score and consistency_score. The sum of those ranking is done. The one with the minimum sum is the winner and all the others gets transferred to the loser bracket. Groups are formed from the winners of different groups of the previous round to play in the next round. Gradually as the number of rounds progresses the number of players reduces and we select three top players from this main tournament bracket of the global stage to proceed to the playoffs. All the players who lost once in this stage gets transferred to the loser bracket. In the loser bracket only one game happens. Among all the players in the loser bracket, based on their average exe_Score seen so far, P players are selected probabilistically. This gives losers one more chance so that if someone was negatively affected via noise they get another chance to prove themselves. The winner based on exe_score ranking + consistency_score ranking in this game gets the 4th place in the playoff as a wild card entry.

(Winner selection: exe_score ranking in the current game + consistency_score ranking considering the rankings of the current game)


Stage 3: Playoff Stage (Barrage Style) with Wild Card Entry from the Loser bracket: Till now multiple players (P) played the games together, and the games had early termination. This helped to reduce the tuning time/cost. However, to make precise designs among the top contenders in the playoff, the games are played between 2 players and until the completion of the fastest parameter configuration. From now only current exe_score in the current game is considered in making decision as consistency_score was based on when P players played the game together.
Among the 4 players in the playoff, the top two with highest average exe_score plays and the winner in terms of exe_score ranking in the current game gets to the final, Game happens between place 3 and 4th in playoff , the loser gets eliminated ,the winner plays with the loser of the first vs second place game, the winner in this game gets the place in the final. 


Stage 4: The final. The two players play. The now with the highest exe_score ranking is the winner parameter configuration. The ones in playoff and final are already very consistent and low execution time. If any other optimization objective needs to be considered it can be the sole point of choosing among the 4 players in the playoff on the top of being low execution time and consistent performance. We will show one use case with carbon in the evaluation of ImitationGame. 


Integrating ImitationGame with other state-of-the-art auto-tuners: ImitationGame can be integrated with other tuners. All tuners select different points of the search space. The entire search space can be grouped into multiple regions, and these are the regions are seen by the state-of-the-art tuners, now when via an algorithm like bo or gradient descent a particular region is chosen then ImitiationGame will be performed in that region , whole all the stages to and that performance of the region will be the performance of the best config within that region. The soda will see the different regions as different points of the search space. This way they will get the best of each region and accordingly the soda can steer to the best possible region where again ImitationGame will work to find the best config. 

































